Tailored Mutants Fit Bugs Better

Mutation analysis measures test suite adequacy, the degree to which a test suite detects seeded faults: one test suite is better than another if it detects more mutants. Mutation analysis effectiveness rests on the assumption that mutants are coupled with real faults i.e. mutant detection is strongly correlated with real fault detection. The work that validated this also showed that a large portion of defects remain out of reach. We introduce tailored mutation operators to reach and capture these defects. Tailored mutation operators are built from and apply to an existing codebase and its history. They can, for instance, identify and replay errors specific to the project for which they are tailored. As our point of departure, we define tailored mutation operators for identifiers, which mutation analysis has largely ignored, because there are too many ways to mutate them. Evaluated on the Defects4J dataset, our new mutation operators creates mutants coupled to 14% more faults, compared to traditional mutation operators. These new mutation operators, however, quadruple the number of mutants. To combat this problem, we propose a new approach to mutant selection focusing on the location at which to apply mutation operators and the unnaturalness of the mutated code. The results demonstrate that the location selection heuristics produce mutants more closely coupled to real faults for a given budget of mutation operator applications. In summary, this paper defines and explores tailored mutation operators, advancing the state of the art in mutation testing in two ways: 1) it suggests mutation operators that mutate identifiers and literals, extending mutation analysis to a new class of faults and 2) it demonstrates that selecting the location where a mutation operator is applied decreases the number of generated mutants without affecting the coupling of mutants and real faults.

==> figures/mutantSamples.txt <==
====================== Lang 60 ===============

Actual Change:
--- a/src/java/org/apache/commons/lang/text/StrBuilder.java
+++ b/src/java/org/apache/commons/lang/text/StrBuilder.java
@@ -1670,7 +1670,7 @@ public class StrBuilder implements Cloneable {
      */
     public boolean contains(char ch) {
         char[] thisBuf = buffer;
-        for (int i = 0; i < this.size; i++) {
+        for (int i = 0; i < thisBuf.length; i++) {
             if (thisBuf[i] == ch) {
                 return true;
             }
@@ -1727,7 +1727,7 @@ public class StrBuilder implements Cloneable {
             return -1;
         }
         char[] thisBuf = buffer;
-        for (int i = startIndex; i < size; i++) {
+        for (int i = startIndex; i < thisBuf.length; i++) {
             if (thisBuf[i] == ch) {
                 return i;
             }


Traditional Mutant Change
ROR:==(int,int):<=(int,int):org.apache.commons.lang.text.StrBuilder@contains:1674:thisBuf[i] == ch |==> thisBuf[i] <= ch

Natural Mutant
2850;TOKREPGLOBAL;3836;org.apache.commons.lang.text.StrBuilder::CAPACITY;org.apache.commons.lang.text.StrBuilder@indexOf;1730;size |==> CAPACITY


===================== Math 41 =====================
diff --git a/src/main/java/org/apache/commons/math/stat/descriptive/moment/Variance.java b/src/main/java/org/apache/commons/math/stat/descriptive/moment/Variance.java
index 1de139f..e5518e3 100644
--- a/src/main/java/org/apache/commons/math/stat/descriptive/moment/Variance.java
+++ b/src/main/java/org/apache/commons/math/stat/descriptive/moment/Variance.java
@@ -517,7 +517,7 @@ public class Variance extends AbstractStorelessUnivariateStatistic implements Se
                 }

                 double sumWts = 0;
-                for (int i = begin; i < begin + length; i++) {
+                for (int i = 0; i < weights.length; i++) {
                     sumWts += weights[i];
                 }


No Traditional Mutants

Natural Mutant:
370;TOKREPLOCAL;386;358;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;320;1 |==> begin
376;TOKREPLOCAL;396;358;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;322;1 |==> begin
381;TOKREPLIT;411;0;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;324;begin |==> 0
543;TOKREPLOCAL;635;610;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;507;1 |==> begin
550;TOKREPLOCAL;645;610;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;509;1 |==> begin
562;TOKREPLIT;663;0;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;513;begin |==> 0
609;TOKREPLOCAL;703;610;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;519;0 |==> begin
612;TOKREPLIT;708;0;org.apache.commons.math.stat.descriptive.moment.Variance@evaluate;520;begin |==> 0

======================= Math 70 ==========================
diff --git a/src/main/java/org/apache/commons/math/analysis/solvers/BisectionSolver.java b/src/main/java/org/apache/commons/math/analysis/solvers/BisectionSolver.java
index 180caef..3f66927 100644
--- a/src/main/java/org/apache/commons/math/analysis/solvers/BisectionSolver.java
+++ b/src/main/java/org/apache/commons/math/analysis/solvers/BisectionSolver.java
@@ -69,7 +69,7 @@ public class BisectionSolver extends UnivariateRealSolverImpl {
     /** {@inheritDoc} */
     public double solve(final UnivariateRealFunction f, double min, double max, double initial)
         throws MaxIterationsExceededException, FunctionEvaluationException {
-        return solve(f, min, max);
+        return solve(min, max);
     }

     /** {@inheritDoc} */

No Traditional Mutants

Natural Mutants
7;TOKREPLOCAL;116;103;org.apache.commons.math.analysis.solvers.BisectionSolver@solve;72;min |==> max
9;TOKREPLOCAL;117;100;org.apache.commons.math.analysis.solvers.BisectionSolver@solve;72;max |==> min
10;TOKREPLOCAL;117;106;org.apache.commons.math.analysis.solvers.BisectionSolver@solve;72;max |==> initial

======================= Math 34 ===============================
diff --git a/src/main/java/org/apache/commons/math3/genetics/ListPopulation.java b/src/main/java/org/apache/commons/math3/genetics/ListPopulation.java
index 3f3919c..1eb0053 100644
--- a/src/main/java/org/apache/commons/math3/genetics/ListPopulation.java
+++ b/src/main/java/org/apache/commons/math3/genetics/ListPopulation.java
@@ -206,6 +206,6 @@ public abstract class ListPopulation implements Population {
      * @return chromosome iterator
      */
     public Iterator<Chromosome> iterator() {
-        return getChromosomes().iterator();
+        return chromosomes.iterator();
     }
 }


1883;TOKREPGLOBAL;405;org.apache.commons.math3.genetics.ListPopulation::getChromosomeList();org.apache.commons.math3.genetics.ListPopulation@iterator;209;getChromosomes() |==> getChromosomeList()

======================== Time 21 ================================
--- a/src/main/java/org/joda/time/tz/DefaultNameProvider.java
+++ b/src/main/java/org/joda/time/tz/DefaultNameProvider.java
@@ -63,32 +63,22 @@ public class DefaultNameProvider implements NameProvider {
         if (byNameKeyCache == null) {
             byIdCache.put(id, byNameKeyCache = createCache());

-            String[][] zoneStringsEn = DateTimeUtils.getDateFormatSymbols(Locale.ENGLISH).getZoneStrings();
-            String[] setEn = null;
-            for (String[] strings : zoneStringsEn) {
-              if (strings != null && strings.length == 5 && id.equals(strings[0])) {
-                setEn = strings;
-                break;
-              }
-            }
             String[][] zoneStringsLoc = DateTimeUtils.getDateFormatSymbols(locale).getZoneStrings();
             String[] setLoc = null;
             for (String[] strings : zoneStringsLoc) {
               if (strings != null && strings.length == 5 && id.equals(strings[0])) {
                 setLoc = strings;
-                break;
-              }
-            }

-            if (setEn != null && setLoc != null) {
-              byNameKeyCache.put(setEn[2], new String[] {setLoc[2], setLoc[1]});
+              byNameKeyCache.put(setLoc[2], new String[] {setLoc[2], setLoc[1]});
               // need to handle case where summer and winter have the same
               // abbreviation, such as EST in Australia [1716305]
               // we handle this by appending "-Summer", cf ZoneInfoCompiler
-              if (setEn[2].equals(setEn[4])) {
-                  byNameKeyCache.put(setEn[4] + "-Summer", new String[] {setLoc[4], setLoc[3]});
+              if (setLoc[2].equals(setLoc[4])) {
+                  byNameKeyCache.put(setLoc[4] + "-Summer", new String[] {setLoc[4], setLoc[3]});
               } else {
-                  byNameKeyCache.put(setEn[4], new String[] {setLoc[4], setLoc[3]});
+                  byNameKeyCache.put(setLoc[4], new String[] {setLoc[4], setLoc[3]});
+              }
+                break;
               }
             }
         }

16;TOKREPLOCAL;267;199;org.joda.time.tz.DefaultNameProvider@getNameSet;76;zoneStringsLoc |==> zoneStringsEn
24;TOKREPLOCAL;290;211;org.joda.time.tz.DefaultNameProvider@getNameSet;78;strings |==> setEn
30;TOKREPLOCAL;307;257;org.joda.time.tz.DefaultNameProvider@getNameSet;84;setEn |==> setLoc
31;TOKREPLOCAL;312;211;org.joda.time.tz.DefaultNameProvider@getNameSet;84;setLoc |==> setEn
32;TOKREPLOCAL;315;211;org.joda.time.tz.DefaultNameProvider@getNameSet;84;setLoc |==> setEn
40;TOKREPLOCAL;351;257;org.joda.time.tz.DefaultNameProvider@getNameSet;91;setEn |==> setLoc
41;TOKREPLOCAL;356;211;org.joda.time.tz.DefaultNameProvider@getNameSet;91;setLoc |==> setEn
42;TOKREPLOCAL;359;211;org.joda.time.tz.DefaultNameProvider@getNameSet;91;setLoc |==> setEn

============================= Closure 28 ===================================
diff --git a/src/com/google/javascript/jscomp/InlineCostEstimator.java b/src/com/google/javascript/jscomp/InlineCostEstimator.java
index 65694ab..76a5d0a 100644
--- a/src/com/google/javascript/jscomp/InlineCostEstimator.java
+++ b/src/com/google/javascript/jscomp/InlineCostEstimator.java
@@ -99,9 +99,5 @@ class InlineCostEstimator {
      * Constants (true, false, null) are considered basically free,
      * because it's likely that they will get folded when we're done.
      */
-    @Override
-    void addConstant(String newcode) {
-      add("0");
-    }
   }
 }


48;TOKREPLOCAL;200;193;com.google.javascript.jscomp.InlineCostEstimator$CompiledSizeEstimator@addConstant;104;"0" |==> newcode
8:AOR:-(int,int):%(int,int):com.google.javascript.jscomp.InlineCostEstimator$CompiledSizeEstimator@append:86:str.length() - 1 |==> str.length() % 1

Traditional "happens to be more focused"

======================== Closure 111 ========================================
diff --git a/src/com/google/javascript/jscomp/type/ClosureReverseAbstractInterpreter.java b/src/com/google/javascript/jscomp/type/ClosureReverseAbstractInterpreter.java
index e3c599d..1706e34 100644
--- a/src/com/google/javascript/jscomp/type/ClosureReverseAbstractInterpreter.java
+++ b/src/com/google/javascript/jscomp/type/ClosureReverseAbstractInterpreter.java
@@ -51,8 +51,7 @@ public class ClosureReverseAbstractInterpreter
       new RestrictByTrueTypeOfResultVisitor() {
         @Override
         protected JSType caseTopType(JSType topType) {
-          return topType.isAllType() ?
-              getNativeType(ARRAY_TYPE) : topType;
+          return topType;
         }

         @Override

23;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isNominalType();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isNominalType()
24;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isNullType();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isNullType()
32;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isRegexpType();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isRegexpType()
42;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isVoidType();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isVoidType()

BUT *NOT*:
25;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isNullable();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isNullable()
26;TOKREPGLOBAL;156;com.google.javascript.rhino.jstype.JSType::isNumber();com.google.javascript.jscomp.type.ClosureReverseAbstractInterpreter$1@caseTopType;54;topType.isAllType() |==> topType.isNumber()

============= Closure 123 ================================
diff --git a/src/com/google/javascript/jscomp/CodeGenerator.java b/src/com/google/javascript/jscomp/CodeGenerator.java
index 8d268b6..54eb5cf 100644
--- a/src/com/google/javascript/jscomp/CodeGenerator.java
+++ b/src/com/google/javascript/jscomp/CodeGenerator.java
@@ -282,7 +282,7 @@ class CodeGenerator {
       case Token.HOOK: {
         Preconditions.checkState(childCount == 3);
         int p = NodeUtil.precedence(type);
-        Context rhsContext = getContextForNoInOperator(context);
+        Context rhsContext = Context.OTHER;
         addExpr(first, p + 1, context);
         cc.addOp("?", true);
         addExpr(first.getNext(), 1, rhsContext);

No traditional mutants

2687;TOKREPGLOBAL;4123;com.google.javascript.jscomp.CodeGenerator.Context::BEFORE_DANGLING_ELSE;com.google.javascript.jscomp.CodeGenerator@getContextForNoInOperator;1264;Context.IN_FOR_INIT_CLAUSE |==> Context.BEFORE_DANGLING_ELSE
2688;TOKREPGLOBAL;4123;com.google.javascript.jscomp.CodeGenerator.Context::OTHER;com.google.javascript.jscomp.CodeGenerator@getContextForNoInOperator;1264;Context.IN_FOR_INIT_CLAUSE |==> Context.OTHER
2690;TOKREPGLOBAL;4123;com.google.javascript.jscomp.CodeGenerator.Context::START_OF_EXPR;com.google.javascript.jscomp.CodeGenerator@getContextForNoInOperator;1264;Context.IN_FOR_INIT_CLAUSE |==> Context.START_OF_EXPR
2691;TOKREPGLOBAL;4123;com.google.javascript.jscomp.CodeGenerator.Context::STATEMENT;com.google.javascript.jscomp.CodeGenerator@getContextForNoInOperator;1264;Context.IN_FOR_INIT_CLAUSE |==> Context.STATEMENT

BUT NOT:
2689;TOKREPGLOBAL;4123;com.google.javascript.jscomp.CodeGenerator.Context::PRESERVE_BLOCK;com.google.javascript.jscomp.CodeGenerator@getContextForNoInOperator;1264;Context.IN_FOR_INIT_CLAUSE |==> Context.PRESERVE_BLOCK

===================== Closure 27 ==========================
diff --git a/src/com/google/javascript/rhino/IR.java b/src/com/google/javascript/rhino/IR.java
index 002acd6..081f01f 100644
--- a/src/com/google/javascript/rhino/IR.java
+++ b/src/com/google/javascript/rhino/IR.java
@@ -108,9 +108,6 @@ public class IR {
     return block;
   }

-  private static Node blockUnchecked(Node stmt) {
-    return new Node(Token.BLOCK, stmt);
-  }

   public static Node script(Node ... stmts) {
     // TODO(johnlenz): finish setting up the SCRIPT node
@@ -224,8 +221,8 @@ public class IR {
   }

   public static Node tryFinally(Node tryBody, Node finallyBody) {
-    Preconditions.checkState(tryBody.isBlock());
-    Preconditions.checkState(finallyBody.isBlock());
+    Preconditions.checkState(tryBody.isLabelName());
+    Preconditions.checkState(finallyBody.isLabelName());
     Node catchBody = block().copyInformationFrom(tryBody);
     return new Node(Token.TRY, tryBody, catchBody, finallyBody);
   }
@@ -233,7 +230,7 @@ public class IR {
   public static Node tryCatch(Node tryBody, Node catchNode) {
     Preconditions.checkState(tryBody.isBlock());
     Preconditions.checkState(catchNode.isCatch());
-    Node catchBody = blockUnchecked(catchNode).copyInformationFrom(catchNode);
+    Node catchBody = block(catchNode).copyInformationFrom(catchNode);
     return new Node(Token.TRY, tryBody, catchBody);
   }

Traditional:
69:STD:<CALL>:<NO-OP>:com.google.javascript.rhino.IR@tryCatchFinally:244:tryNode.addChildToBack(finallyBody) |==> <NO-OP>

Natural
<too many, including some relevant>
1214;TOKREPGLOBAL;252;com.google.javascript.rhino.Token::ASSIGN_BITAND;com.google.javascript.rhino.IR@blockUnchecked;112;Token.BLOCK |==> Token.ASSIGN_BITAND
1264;TOKREPGLOBAL;252;com.google.javascript.rhino.Token::INSTANCEOF;com.google.javascript.rhino.IR@blockUnchecked;112;Token.BLOCK |==> Token.INSTANCEOF
1284;TOKREPGLOBAL;252;com.google.javascript.rhino.Token::PARAM_LIST;com.google.javascript.rhino.IR@blockUnchecked;112;Token.BLOCK |==> Token.PARAM_LIST
1264;TOKREPGLOBAL;252;com.google.javascript.rhino.Token::INSTANCEOF;com.google.javascript.rhino.IR@blockUnchecked;112;Token.BLOCK |==> Token.INSTANCEOF
...
4197;TOKREPGLOBAL;811;com.google.javascript.rhino.Node::isGetElem();com.google.javascript.rhino.IR@tryFinally;227;tryBody.isBlock() |==> tryBody.isGetElem()
4206;TOKREPGLOBAL;811;com.google.javascript.rhino.Node::isLabelName();com.google.javascript.rhino.IR@tryFinally;227;tryBody.isBlock() |==> tryBody.isLabelName()
4229;TOKREPGLOBAL;811;com.google.javascript.rhino.Node::isSyntheticBlock();com.google.javascript.rhino.IR@tryFinally;227;tryBody.isBlock() |==> tryBody.isSyntheticBlock()
4233;TOKREPGLOBAL;811;com.google.javascript.rhino.Node::isTry();com.google.javascript.rhino.IR@tryFinally;227;tryBody.isBlock() |==> tryBody.isTry()
..
4269;TOKREPGLOBAL;818;com.google.javascript.rhino.Node::isGetElem();com.google.javascript.rhino.IR@tryFinally;228;finallyBody.isBlock() |==> finallyBody.isGetElem()
4278;TOKREPGLOBAL;818;com.google.javascript.rhino.Node::isLabelName();com.google.javascript.rhino.IR@tryFinally;228;finallyBody.isBlock() |==> finallyBody.isLabelName()
...
4506;TOKREPGLOBAL;851;com.google.javascript.rhino.Node::isTry();com.google.javascript.rhino.IR@tryCatch;234;tryBody.isBlock() |==> tryBody.isTry()
4579;TOKREPGLOBAL;858;com.google.javascript.rhino.Node::isTypeOf();com.google.javascript.rhino.IR@tryCatch;235;catchNode.isCatch() |==> catchNode.isTypeOf()
4590;TOKREPGLOBAL;866;com.google.javascript.rhino.IR::block(com.google.javascript.rhino.Node);com.google.javascript.rhino.IR@tryCatch;236;blockUnchecked(catchNode) |==> block(catchNode)

================Closure 7 =========================
diff --git a/src/com/google/javascript/jscomp/type/ChainableReverseAbstractInterpreter.java b/src/com/google/javascript/jscomp/type/ChainableReverseAbstractInterpreter.java
index fa7d47d..0afabc8 100644
--- a/src/com/google/javascript/jscomp/type/ChainableReverseAbstractInterpreter.java
+++ b/src/com/google/javascript/jscomp/type/ChainableReverseAbstractInterpreter.java
@@ -610,13 +610,9 @@ public abstract class ChainableReverseAbstractInterpreter
     public JSType caseObjectType(ObjectType type) {
       if (value.equals("function")) {
         JSType ctorType = getNativeType(U2U_CONSTRUCTOR_TYPE);
-        if (resultEqualsValue) {
+        return resultEqualsValue && ctorType.isSubtype(type) ? ctorType : null;
           // Objects are restricted to "Function", subtypes are left
-          return ctorType.getGreatestSubtype(type);
-        } else {
           // Only filter out subtypes of "function"
-          return type.isSubtype(ctorType) ? null : type;
-        }
       }
       return matchesExpectation("object") ? type : null;
     }

No Traditional Mutants

149;TOKREPGLOBAL;1516;com.google.javascript.rhino.jstype.JSType::canTestForEqualityWith(com.google.javascript.rhino.jstype.JSType);com.google.javascript.jscomp.type.ChainableReverseAbstractInterpreter$RestrictByOneTypeOfResultVisitor@caseObjectType;618;type.isSubtype(ctorType) |==> type.canTestForEqualityWith(ctorType)
150;TOKREPGLOBAL;1516;com.google.javascript.rhino.jstype.JSType::canTestForShallowEqualityWith(com.google.javascript.rhino.jstype.JSType);com.google.javascript.jscomp.type.ChainableReverseAbstractInterpreter$RestrictByOneTypeOfResultVisitor@caseObjectType;618;type.isSubtype(ctorType) |==> type.canTestForShallowEqualityWith(ctorType)
151;TOKREPGLOBAL;1516;com.google.javascript.rhino.jstype.JSType::differsFrom(com.google.javascript.rhino.jstype.JSType);com.google.javascript.jscomp.type.ChainableReverseAbstractInterpreter$RestrictByOneTypeOfResultVisitor@caseObjectType;618;type.isSubtype(ctorType) |==> type.differsFrom(ctorType)

================= Closure 129 ====================
diff --git a/src/com/google/javascript/jscomp/PrepareAst.java b/src/com/google/javascript/jscomp/PrepareAst.java
index 42982af..d993bee 100644
--- a/src/com/google/javascript/jscomp/PrepareAst.java
+++ b/src/com/google/javascript/jscomp/PrepareAst.java
@@ -163,9 +163,6 @@ class PrepareAst implements CompilerPass {
       Node first = n.getFirstChild();

       // ignore cast nodes.
-      while (first.isCast()) {
-        first = first.getFirstChild();
-      }

       if (!NodeUtil.isGet(first)) {
         n.putBooleanProp(Node.FREE_CALL, true);

751;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::cloneNode();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.cloneNode()
752;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::cloneTree();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.cloneTree()
753;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::detachFromParent();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.detachFromParent()
755;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::getLastSibling();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.getLastSibling()
756;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::getNext();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.getNext()
757;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::getParent();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.getParent()
758;TOKREPGLOBAL;416;com.google.javascript.rhino.Node::removeChildren();com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> first.removeChildren()
760;TOKREPLOCAL;417;389;com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first.getFirstChild() |==> n.getFirstChild()
761;TOKREPLOCAL;414;389;com.google.javascript.jscomp.PrepareAst$PrepareAnnotations@annotateCalls;167;first = first.getFirstChild() |==> n = first.getFirstChild()


================== Closure 37 ================
diff --git a/src/com/google/javascript/jscomp/NodeTraversal.java b/src/com/google/javascript/jscomp/NodeTraversal.java
index 435b4a8..8201b41 100644
--- a/src/com/google/javascript/jscomp/NodeTraversal.java
+++ b/src/com/google/javascript/jscomp/NodeTraversal.java
@@ -538,7 +538,7 @@ public class NodeTraversal {

     // Body
     Preconditions.checkState(body.getNext() == null &&
-            body.isBlock(), body);
+            body.isBlock());
     traverseBranch(body, n);

     popScope();
diff --git a/src/com/google/javascript/jscomp/parsing/IRFactory.java b/src/com/google/javascript/jscomp/parsing/IRFactory.java
index 26cbc19..4da4085 100644
--- a/src/com/google/javascript/jscomp/parsing/IRFactory.java
+++ b/src/com/google/javascript/jscomp/parsing/IRFactory.java
@@ -664,13 +664,9 @@ class IRFactory {
       node.addChildToBack(lp);

       Node bodyNode = transform(functionNode.getBody());
-      if (!bodyNode.isBlock()) {
         // When in ideMode Rhino tries to parse some constructs the compiler
         // doesn't support, repair it here. see Rhino's
         // Parser#parseFunctionBodyExpr.
-        Preconditions.checkState(config.isIdeMode);
-        bodyNode = IR.block();
-      }
       parseDirectives(bodyNode);
       node.addChildToBack(bodyNode);
      return node;

No Traditional Mutants

2336;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::breakNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.breakNode()
2337;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::continueNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.continueNode()
2338;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::empty();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.empty()
2339;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::falseNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.falseNode()
2340;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::nullNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.nullNode()
2341;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::paramList();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.paramList()
2342;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::returnNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.returnNode()
2343;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::thisNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.thisNode()
2344;TOKREPGLOBAL;2366;com.google.javascript.rhino.IR::trueNode();com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;IR.block() |==> IR.trueNode()
2345;TOKREPLOCAL;2364;2219;com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;bodyNode = IR.block() |==> node = IR.block()
2346;TOKREPLOCAL;2364;2226;com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;bodyNode = IR.block() |==> newName = IR.block()
2347;TOKREPLOCAL;2364;2270;com.google.javascript.jscomp.parsing.IRFactory$TransformDispatcher@processFunctionNode;672;bodyNode = IR.block() |==> lp = IR.block()

